Novelty Detection and Analysis of Traffic Scenario Infrastructures in the Latent Space of a Vision Transformer-Based Triplet Autoencoder

Detecting unknown and untested scenarios is crucial for scenario-based testing. Scenario-based testing is considered to be a possible approach to validate autonomous vehicles. A traffic scenario consists of multiple components, with infrastructure being one of it. In this work, a method to detect novel traffic scenarios based on their infrastructure images is presented. An autoencoder triplet network provides latent representations for infrastructure images which are used for outlier detection. The triplet training of the network is based on the connectivity graphs of the infrastructure. By using the proposed architecture, expert-knowledge is used to shape the latent space such that it incorporates a pre-defined similarity in the neighborhood relationships of an autoencoder. An ablation study on the architecture is highlighting the importance of the triplet autoencoder combination. The best performing architecture is based on vision transformers, a convolution-free attention-based network. The presented method outperforms other state-of-the-art outlier detection approaches.

==> res_18.dat <==
x y
0  0.0
1  15.15280563060429
2  15.80012847900478
3  16.351960054680884
4  16.755150257130566
5  17.07262693642976
6  17.329994672915134
7  17.549149287208575
8  17.737300067156156
9  17.900902331677408
10 18.048413086981775
11 18.180912085535287
12 18.301358332994155
13 18.413429775754068
14 18.51668546536078
15 18.612575532234167
16 18.702916592612958
17 18.786601049497733
18 18.865403979237335
19 18.940319381186356
20 19.011237455019845
21 19.079533645528322
22 19.144657157471507
23 19.20708181933355
24 19.2672750328127
25 19.324415373669925
26 19.37869348083301
27 19.432263347910293
28 19.483890808621528
29 19.533196791863034
30 19.58080130307656
31 19.62752629897349
32 19.672519963585973
33 19.715791730930132
34 19.758141164879124
35 19.799375619037594
36 19.83950197988217
37 19.87872704853595
38 19.91711919212815
39 19.954064547993845
40 19.99004988932196
41 20.025468304073872
42 20.06014567427111
43 20.09416173039223
44 20.126954593667456
45 20.15978609269039
46 20.19166576191205
47 20.222569539772394
48 20.253149362885967
49 20.28322195624481
50 20.312399267743682
51 20.341403617864575
52 20.369630996709603
53 20.397553647249325
54 20.424697413215384
55 20.451719267305215
56 20.477864993838
57 20.50388574960518
58 20.52949321243234
59 20.554674098133663
60 20.579389341071526
61 20.603413405316747
62 20.62756621490918
63 20.651467856960032
64 20.674781102714554
65 20.697869009591045
66 20.720577067474917
67 20.743128799367014
68 20.765050760807174
69 20.786509746907697
70 20.80765684004462
71 20.828844164175887
72 20.849748855739186
73 20.870376437816486
74 20.890852243312015
75 20.91115371163931
76 20.931157575017437
77 20.950802276940774
78 20.970203510593564
79 20.989259853232547
80 21.007984263243355
81 21.02657628716926
82 21.045044212240867
83 21.063332370438914
84 21.081515642657532
85 21.09926509564382
86 21.116838229898498
87 21.134424481163993
88 21.151736384959108
89 21.168763752367603
90 21.18553161097729
91 21.202199877984253
92 21.218860886813182
93 21.23518981819978
94 21.25142567719693
95 21.26726923875197
96 21.283302067182085
97 21.299146586413322
98 21.314769841375636
99 21.330256239809593

==> res_18_no_trip.dat <==
x y
0  0.0
1  16.28267020533764
2  17.051172247529426
3  17.58553336462127
4  17.973481153392527
5  18.277170968815863
6  18.525798035905048
7  18.73620389180042
8  18.9186122361055
9  19.07997896255807
10 19.225809071418272
11 19.356713596505763
12 19.47647082861904
13 19.58507207732838
14 19.686735925338898
15 19.78049619574502
16 19.86817075324357
17 19.950961572246293
18 20.028870911033227
19 20.102005889349503
20 20.171768120341213
21 20.237765167764326
22 20.30078038732089
23 20.36100744261938
24 20.41821781844108
25 20.473590822632147
26 20.525635719133298
27 20.576455136911033
28 20.62600760143865
29 20.67349688991224
30 20.71947011938917
31 20.76356030748255
32 20.806348418636023
33 20.8477200875217
34 20.887830769671947
35 20.926998940361205
36 20.96518934285403
37 21.00216338992309
38 21.03796094351777
39 21.072856533320763
40 21.10709979366173
41 21.140502569266474
42 21.17276658979352
43 21.204495467884655
44 21.235540128061285
45 21.266074982312315
46 21.29517665809969
47 21.324109013205295
48 21.352687912417352
49 21.38055533945379
50 21.40747118779527
51 21.434130490581737
52 21.459955543760625
53 21.48549095102052
54 21.51042192649582
55 21.534687701207396
56 21.558591973252383
57 21.582260655301322
58 21.605349549390425
59 21.628208482426107
60 21.650343658335373
61 21.67236171090152
62 21.694152398651635
63 21.71573264572652
64 21.73679449944536
65 21.757287254364613
66 21.777551206447626
67 21.79752362272151
68 21.817174524923917
69 21.836533754431777
70 21.855692224707386
71 21.874733458474626
72 21.89306386834411
73 21.911379955514896
74 21.92942553256128
75 21.94717517558428
76 21.96480830109811
77 21.981977018698313
78 21.998986546548963
79 22.01573635684603
80 22.032546801599505
81 22.04891354626382
82 22.06499513526974
83 22.081029184055257
84 22.096707810801053
85 22.112171642694616
86 22.127535031125323
87 22.142729197281675
88 22.157734037470068
89 22.172482654454043
90 22.187122043057766
91 22.201657801380467
92 22.2160204685529
93 22.230299373388583
94 22.244273647253078
95 22.258068496011944
96 22.271718317194793
97 22.28524686114253
98 22.29866872393798
99 22.311854296761098

==> res_small.dat <==
x y
0  0.0
1  15.052093859173304
2  15.646818337467328
3  16.190623828992493
4  16.589369000884385
5  16.903842526055634
6  17.159227091021986
7  17.37314373191676
8  17.556413388177035
9  17.71502187132842
10 17.857310697981312
11 17.98620250733819
12 18.103585620174727
13 18.209062317235205
14 18.305551546636657
15 18.396024534163807
16 18.481321242927738
17 18.55882924599098
18 18.633012713605037
19 18.70332795709962
20 18.769642615343567
21 18.832884282712808
22 18.892807272177663
23 18.949476206912067
24 19.0047080936069
25 19.057574114028444
26 19.107955107516478
27 19.15690331594998
28 19.20348348731676
29 19.24862961292923
30 19.29211334402377
31 19.334338257757437
32 19.375084406743316
33 19.41504377929323
34 19.453584710095843
35 19.49075660513973
36 19.52683297690952
37 19.562632963570746
38 19.59691003815485
39 19.630747304577255
40 19.66353657046658
41 19.695909491839043
42 19.727420653818683
43 19.758190519673875
44 19.787927992123603
45 19.81766065956549
46 19.846456005753492
47 19.874580610768795
48 19.901825689733172
49 19.928861375215327
50 19.955657972220774
51 19.981715479852163
52 20.007658254090636
53 20.03294537297408
54 20.057725250285237
55 20.082151772511175
56 20.10605894320781
57 20.12961622129107
58 20.152734638565782
59 20.175660218811466
60 20.19803420438225
61 20.22045401090458
62 20.241838900675745
63 20.263159985134607
64 20.284163234785293
65 20.3049582159451
66 20.325493823586715
67 20.34570241742307
68 20.36561017034105
69 20.385302973124972
70 20.404951234342157
71 20.423946058899084
72 20.442901499034765
73 20.461674905325935
74 20.48015286621518
75 20.498279755443622
76 20.516201096809855
77 20.53390161367398
78 20.55151571530075
79 20.568989034744703
80 20.58619285096728
81 20.603053172256768
82 20.61976958583987
83 20.636391966558552
84 20.652945403899704
85 20.669193242230843
86 20.685115907447162
87 20.701031075432816
88 20.716628339762096
89 20.732058858914435
90 20.747471003947023
91 20.762684361941663
92 20.77770976532904
93 20.79265736526374
94 20.8075296335228
95 20.82226619206695
96 20.83678841919772
97 20.851372525249676
98 20.86560544440912
99 20.87989333197833

==> res_small_no_recon.dat <==
x y
0  0.0
1  25.093109967633477
2  25.32091849481924
3  25.451738238820834
4  25.54338627516474
5  25.607645625616378
6  25.658103222172453
7  25.700715819584254
8  25.738005370945377
9  25.77218276102244
10 25.800794625397415
11 25.826860892357864
12 25.84704629701751
13 25.867662856247488
14 25.886861550831693
15 25.904289163259154
16 25.92084931155391
17 25.935645544292942
18 25.949963935250516
19 25.96255169827013
20 25.97572242411785
21 25.988192086946167
22 25.99920932273066
23 26.010097520024814
24 26.020282668946052
25 26.02939333247976
26 26.037916913582027
27 26.0461042272856
28 26.054882872020634
29 26.062201746286014
30 26.069683492914415
31 26.077035695230435
32 26.083262148760486
33 26.090345331890887
34 26.09613168994801
35 26.102551079418795
36 26.108622837380807
37 26.114790797847945
38 26.119879079077485
39 26.125756775177493
40 26.13089264253654
41 26.13561894556204
42 26.14082953912608
43 26.14580581256361
44 26.150762042294588
45 26.15554758940585
46 26.160216747047567
47 26.164593071052526
48 26.16901627665665
49 26.17327712988129
50 26.177350533556982
51 26.180986748613222
52 26.184930606333506
53 26.188741113487424
54 26.19249830375591
55 26.195992444832328
56 26.199776751963043
57 26.20343855242955
58 26.206705283094404
59 26.209759474035593
60 26.21289457163226
61 26.21593469290203
62 26.219269171386177
63 26.221945233744673
64 26.22493512043934
65 26.22789777527326
66 26.23082953152946
67 26.23356595104965
68 26.236200701644872
69 26.238876290139423
70 26.241578023039512
71 26.244452276044157
72 26.24726564194801
73 26.249950003812966
74 26.252568844245612
75 26.25503952219556
76 26.25755382297568
77 26.259846769409425
78 26.26207648705964
79 26.264471043453014
80 26.26671594493313
81 26.26911512074383
82 26.271484406239466
83 26.273538648901933
84 26.275542273326874
85 26.277668112652076
86 26.279654866143378
87 26.281686829417104
88 26.283951290805096
89 26.285952984980586
90 26.287995488513992
91 26.289943989786533
92 26.29180678427315
93 26.293754462659
94 26.295511093555252
95 26.29731965100218
96 26.299160469531596
97 26.300872223752283
98 26.302627970220225
99 26.304576546657373

==> trans_big.dat <==
x y
0  0.0
1  14.322137993939423
2  14.915435962607791
3  15.444839460998203
4  15.822295591845293
5  16.11563939522834
6  16.35466305793302
7  16.55544003067836
8  16.72811435822668
9  16.880425393362508
10 17.015740344676043
11 17.138561854099674
12 17.25042062585565
13 17.353751328794452
14 17.448778831120883
15 17.537253393541928
16 17.620509246363504
17 17.69815722591139
18 17.77218235042389
19 17.84157433470338
20 17.90708429865347
21 17.970113449942634
22 18.029939070307307
23 18.087036802397897
24 18.142414246950064
25 18.194905856815613
26 18.24575567643893
27 18.295086252813583
28 18.342746559959515
29 18.388618199703107
30 18.433186841212056
31 18.476032311984724
32 18.518041701654834
33 18.558778333571144
34 18.59817664966404
35 18.636473106310007
36 18.673966405370795
37 18.710416198226483
38 18.746230299349754
39 18.78102814502085
40 18.81453674783856
41 18.847735350889717
42 18.880055794820425
43 18.911854693372632
44 18.94315342437728
45 18.9736261132394
46 19.003208081764267
47 19.03222245972899
48 19.061166794324855
49 19.089583012198194
50 19.11720211374782
51 19.14432150881863
52 19.171427042474978
53 19.197934297721552
54 19.223801090814224
55 19.24907830699482
56 19.27427368021661
57 19.298969332381187
58 19.323208610255445
59 19.347212388292455
60 19.37077823358486
61 19.393791894028542
62 19.416371753257238
63 19.438992355504464
64 19.46089534406422
65 19.48295298770502
66 19.50435522905663
67 19.525752550322494
68 19.546745683873848
69 19.56733370276061
70 19.587770197689576
71 19.607649691036748
72 19.62771421515897
73 19.64744223283813
74 19.6669435081854
75 19.68619871223138
76 19.705163237738507
77 19.723740065455754
78 19.742331567439745
79 19.76053712714625
80 19.77848412611984
81 19.796498537314225
82 19.81423157746602
83 19.83176975865002
84 19.84904163389113
85 19.866211464167133
86 19.883061447788016
87 19.899842087969187
88 19.916403240841063
89 19.932962060854614
90 19.949329239533654
91 19.965499185132522
92 19.981394046719124
93 19.99722520429293
94 20.01276977831652
95 20.02846776709102
96 20.043898429595547
97 20.0591005599338
98 20.07422517565088
99 20.089181455411374

==> trans_small.dat <==
x y
0  0.0
1  14.202345470000381
2  14.778240453559315
3  15.30715166555863
4  15.692691815709422
5  15.996699031205665
6  16.24172739545455
7  16.446961756442775
8  16.623062874102693
9  16.776274350945318
10 16.91523271783187
11 17.039076303277593
12 17.150443375664587
13 17.253414942146126
14 17.348431805352263
15 17.437015754905254
16 17.519545731599074
17 17.596973164817225
18 17.669701759542342
19 17.737871350920244
20 17.80295055299681
21 17.86399391630815
22 17.92290638648206
23 17.978611109257592
24 18.03282165148214
25 18.083648960974354
26 18.13245792813692
27 18.179338158014236
28 18.22479285933144
29 18.2685245832849
30 18.311200629679014
31 18.352599223739585
32 18.392104173418666
33 18.430869953648994
34 18.468014401130105
35 18.50433807205469
36 18.53969556440656
37 18.5739978269294
38 18.60750063576543
39 18.64031672277915
40 18.672282597501134
41 18.703348187302026
42 18.733534697815994
43 18.763145828388573
44 18.79217983632424
45 18.820859068170943
46 18.84853749294063
47 18.87578100359231
48 18.90282997310306
49 18.929118636194026
50 18.954764140808535
51 18.979883510506824
52 19.004449585725066
53 19.028524150293578
54 19.052149289285325
55 19.07535292852828
56 19.098365504691817
57 19.121094028394527
58 19.14345167045935
59 19.16538915711323
60 19.186966736709948
61 19.20799783035318
62 19.2287447650716
63 19.249496547117882
64 19.269732053239263
65 19.289757822255453
66 19.30938720471863
67 19.328683927482295
68 19.34779813443993
69 19.36671653659408
70 19.38523985073176
71 19.403659193773485
72 19.42173145211666
73 19.439397527550298
74 19.45695451603672
75 19.474266321936394
76 19.491418691562945
77 19.508364709723768
78 19.52530731303081
79 19.541875356498213
80 19.558198749969662
81 19.574541552393136
82 19.590628972465616
83 19.606624109847985
84 19.62240534226826
85 19.638162120861036
86 19.653375214700496
87 19.668548493076916
88 19.68347754023611
89 19.698401890430905
90 19.713162994121486
91 19.72763822097291
92 19.742048388532975
93 19.756345474303018
94 19.770415860808527
95 19.784536507063695
96 19.798415141430134
97 19.812138028759357
98 19.82578987045314
99 19.839096351078535
